A Simple Hash Class with Strong Randomness Properties in Graphs and Hypergraphs

We study randomness properties of graphs and hypergraphs generated by simple hash functions. Several hashing applications can be analyzed by studying the structure of $d$-uniform random ($d$-partite) hypergraphs obtained from a set $S$ of $n$ keys and $d$ randomly chosen hash functions $h_1,\dots,h_d$ by associating each key $x\in S$ with a hyperedge $\{h_1(x),\dots, h_d(x)\}$. Often it is assumed that $h_1,\dots,h_d$ exhibit a high degree of independence. We present a simple construction of a hash class whose hash functions have small constant evaluation time and can be stored in sublinear space. We devise general techniques to analyze the randomness properties of the graphs and hypergraphs generated by these hash functions, and we show that they can replace other, less efficient constructions in cuckoo hashing (with and without stash), the simulation of a uniform hash function, the construction of a perfect hash function, generalized cuckoo hashing and different load balancing scenarios.

==> info.txt <==
Martin Aumüller


IT University of Copenhagen
2300 København
Denmark


+45-7218-5030

maau@itu.dk





Martin 
Dietzfelbinger

Fakultät für Informatik und Automatisierung
Technische 
Universität Ilmenau
98694 Ilmenau
Germany

+49-3677-692656

martin.dietzfelbinger@tu-ilmenau.de




Philipp Woelfel


Department of Computer Science,
University of Calgary
Calgary, Alberta T2N 1N4
Canada


+1-403-220-7259

woelfel@cpsc.ucalgary.ca




A Simple Hash Class with Strong Randomness Properties in 
Graphs and Hypergraphs

Short: Simple Hash Class with Strong Randomness Properties

We study randomness properties of graphs and hypergraphs generated by
 simple hash functions.  Several hashing applications can be analyzed by
  studying the structure of d-uniform random (d-partite) hypergraphs
  obtained from a set  S  of  n  keys and  d  randomly chosen hash functions
   h_1,...,h_d  by associating each key  x in S   with a hyperedge
   {h_1(x),...,h_d(x)}.
  Often it is assumed that the hash functions h_1,...,h_d  are random hash
 functions with a high degree of independence (e.g., log n- or even
  n-wise independence).
  
  We present a simple construction of a hash class whose hash functions have
  small constant evaluation time and can be stored in sublinear space.  We
  devise general techniques to analyze the randomness properties of the graphs and
  hypergraphs generated by these hash functions, and we show that they can
  replace other, less efficient constructions in cuckoo hashing (with and
  without stash), the simulation of a uniform hash function, the construction of 
a perfect hash function, generalized cuckoo hashing and different load balancing scenarios. 



Mikkel Thorup


